Robust Bilevel Optimization for Near-Optimal Lower-Level Solutions

Bilevel optimization problems embed the optimality of a subproblem as a constraint of another optimization problem. We introduce the concept of near-optimality robustness for bilevel optimization, protecting the upper-level solution feasibility from limited deviations from the optimal solution at the lower level. General properties and necessary conditions for the existence of solutions are derived for near-optimal robust versions of general bilevel optimization problems. A duality-based solution method is defined when the lower level is convex, leveraging the methodology from the robust and bilevel literature. Numerical results assess the efficiency of exact and heuristic methods and the impact of valid inequalities on the solution time.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> revision/revisions_responses.txt <==

1. Frankly speaking, the notation in the paper is somewhat messy and not sufficiently clean in my opinion.

> In Section 2, when the authors use NORBiP, do they refer to (3) or (4)?

We refer with NRB (previously NORBiP) to (3), we added a sentence after the introduction of (4) to mention that we focus on (3) throughout the article.

> I would recommend coming with short names for models (3) and (4). Then the authors could use them throughout the paper. NORBiP seems a little too long. NORBiP - in some places it is italic, in some not.

We changed the name of the problem from NORBiP to NRB and removed italic where it was used.

2. On page 7, it is said (6) is a special case of NORBiP. Is it a special case of (3) or (4)? I think I understand which one, but it needs to be explicit. Now, it is very vague. Also, please justify this statement.

O-NRB, previously Problem (6) / ORNORBiP is a special case of NRB. We clarified the statement after its introduction with the following:

``this formulation is a special case of {NRB} with an upper-level objective independent of lower-level variables".


3. Definition 1: the term BiP is used - but the authors never define BiP. In general, Definition 1 is very informal in my opinion. The authors could define it mathematically with either the actual mathematical program or the equation numbers given.

We removed the term BiP for (B) which refers to the standard bilevel problem, with NRB its robust counterpart. We also reference the corresponding problem formulation from the beginning of the paper for the bilevel problem and NRB.
We also reformulated the definition in a more legible manner:

For a given bilevel optimization problem (B) as formulated in Problem (1), let opt(..) be the optimal value of the near-optimal robust problem (3) constructed from (B) with a tolerance $\delta$.

4. Proposition 2:  the authors say - standard optimistic bilevel problem BiP - they never formally defined what they mean by "standard"; also, they never formally provided optimistic reformulation of (1), only its generalization in (3). I would explicitly provide optimistic and pessimistic versions of (1) in Section 2.


We added an explicit formulation of the optimistic bilevel problem in Section 2 following the added sentences:\\
{The optimistic case is the most straightforward to formulate using the value function:}

and

Note that a near-optimal robust problem can be constructed from the original ``unspecified'' problem (B) or from the optimistic formulation \eqref{prob:optimistic}.


5. Proposition 3: "If the bilevel problem is feasible" - which bilevel problem? I think I understand what you mean there, but it is not sufficiently formal.
There are so many variations of bilevel problems given throughout the paper. It should be an explicit equation number or the problem number.
I have the same comment for multiple statements in the paper, see, e.g., Corollaries 1, 2.

We specified optimistic bilevel problem with the reference to the formulation (B) throughout the paper.

6. Line above (10a): "constraint k" - of what problem or in what set of constraints?

> We made the sentence more specific by rephrasing it as:

Given a pair (x, v), the adversarial problem associated with the k-th constraint of Problem (3) can be formulated as...

> See Eq. (31), \forall k,l in what set? It is not consistent with the other models given.

We specified for all constraints in the model the set from which k and l are taken.

7. Computational experiments focus on running times.
The discussion of the proposed modeling approach is limited to Section 6.4.
The provided experimental setup does not provide enough insights on the modeling approach itself.
What is its advantage in comparison to standard optimistic/pessimistic modeling approaches?
From the theoretical perspective they are clear, but there should be some experimental illustrations?
Are there setting when your approach should be used?
or maybe simple pessimistic/optimistic is sufficient, under which settings?


Tariff and pricing in cloud systems.

Difference near-optimal <=> optimistic
